H-alpha +[NII] Observations of the HII Regions in M81

In a first of a series of studies of the H-alpha + [NII] emission from nearby spiral galaxies, we present measurements of H-alpha + [NII] emission from HII regions in M81. Our method uses large-field-CCD images and long-slit spectra, and is part of the ongoing Beijing-Arizona-Taipei-Connecticut Sky Survey. The CCD images are taken with the NAOC 0.6/0.9m f/3 Schmidt telescope at the Xinglong Observing Station, using a multicolor filter set. Spectra of 10 of the brightest HII regions are obtained using the NAOC 2.16m telescope with a Tek 1024 X 1024 CCD. The continua of the spectra are calibrated by flux-calibrated images taken from the Schmidt observations. We determine the continuum component of our H-alpha + [NII] image via interpolation from the more accurately-measured backgrounds (M81 starlight) obtained from the two neighboring (in wavelength) BATC filter images. We use the calibrated fluxes of H-alpha + [NII] emission from the spectra to normalize this interpolated, continuum-subtracted H-alpha + [NII] image. We estimate the zero point uncertainty of the measured H-alpha + [NII] emission flux to be $\sim$ 8%. A catalogue of H-alpha + [NII] fluxes for 456 HII regions is provided, with those fluxes are on a more consistent linear scale than previously available. The logarithmically-binned H-alpha + [NII] luminosity function of HII regions is found to have slope $\alpha$ = -0.70, consistent with previous results (which allowed $\alpha=-0.5 \sim -0.8$). From the overall H-alpha + [NII] luminosity of the HII regions, the star formation rate of M81 is found to be $\sim 0.68 M_{\odot} {\rm yr}^{-1}$, modulo uncertainty with extinction corrections.

==> WPLin.tab4.dat <==
  1 09 54 19.82  69 07 53.1  -392.1  238.1     47.     7.  6.6    55.   6.9
  2 09 54 23.99  69 08 02.2  -369.8  247.2    132.     8.  6.6    52.  17.3
  3 09 54 33.49  69 09 04.8  -318.8  309.8      1.     5.  5.5    28.   0.3
  4 09 54 34.67  69 05 52.2  -313.2  117.2    477.    10.  6.6   866.  45.8
  5 09 54 36.10  69 06 30.5  -305.4  155.5    599.    14. 12.0   213.  42.9
  6 09 54 35.74  69 09 04.3  -306.8  309.3    241.    10.  8.8    83.  23.3
  7 09 54 36.08  69 07 16.2  -305.4  201.2    391.    12.  9.7   138.  32.9
  8 09 54 36.60  69 06 32.3  -302.7  157.3    482.    11.  9.7   242.  43.9
  9 09 54 36.27  69 07 15.4  -304.3  200.4    538.    14. 12.0   230.  37.3
 10 09 54 37.17  69 04 57.8  -300.1   62.8    129.    44.  6.6    42.   3.0
 11 09 54 37.35  69 06 35.5  -298.7  160.5    235.     9.  6.6    38.  26.8
 12 09 54 38.53  69 04 42.2  -292.8   47.2   1754.    56. 10.5   881.  31.2
 13 09 54 38.73  69 06 49.1  -291.3  174.1    163.    12.  7.9    78.  13.7
 14 09 54 39.15  69 05 35.1  -289.3  100.1    480.    50.  7.9    79.   9.6
 15 09 54 39.30  69 05 26.9  -288.5   91.9   3863.    43.  8.8  2124.  89.3
 16 09 54 39.55  69 04 47.8  -287.3   52.8   2220.    47.  9.7   846.  47.0
 17 09 54 39.84  69 05 02.2  -285.7   67.2   3794.    87. 12.0  1803.  43.8
 18 09 54 40.10  69 08 20.2  -283.6  265.2    186.    10.  8.8   102.  17.9
 19 09 54 39.99  69 04 42.2  -285.0   47.2   1175.    42.  8.8   318.  27.8
 20 09 54 40.29  69 08 14.1  -282.6  259.1    187.    10.  6.6    68.  19.6
 21 09 54 41.02  69 04 31.6  -279.5   36.6    292.    32.  6.6    25.   9.1
 22 09 54 41.16  69 04 26.0  -278.8   31.0    873.    45.  9.7   384.  19.6
 23 09 54 41.44  69 04 07.5  -277.4   12.5    671.    38. 10.5   224.  17.9
 24 09 54 41.28  69 04 41.4  -278.1   46.4    353.    35.  6.6    58.  10.3
 25 09 54 41.70  69 04 08.8  -276.0   13.8    833.    44. 12.0   322.  19.0
 26 09 54 41.60  69 04 49.5  -276.4   54.5    290.    36.  6.6   168.   8.1
 27 09 54 41.20  69 04 30.0  -278.6   35.0    397.    30.  6.6    55.  13.3
 28 09 54 42.06  69 04 16.7  -274.0   21.7    244.    21.  6.6    58.  11.6
 29 09 54 42.61  69 03 36.9  -271.2  -18.1   6528.    37. 15.0  3391. 178.5
 30 09 54 42.63  69 03 31.2  -271.1  -23.8   1815.    30.  7.9   710.  60.7
 31 09 54 43.62  69 03 29.9  -265.8  -25.1   1275.    34.  7.9   334.  38.0
 32 09 54 44.45  69 04 14.3  -261.2   19.3    161.    21.  6.6    55.   7.5
 33 09 54 45.88  69 05 19.5  -253.3   84.5    395.    25.  7.9   150.  15.7
 34 09 54 46.12  69 06 50.0  -251.8  175.0    166.    13.  6.6    51.  12.5
 35 09 54 46.31  69 06 58.1  -250.7  183.1    186.    17.  7.9    69.  11.3
 36 09 54 46.34  69 05 22.6  -250.9   87.6    443.    20.  7.9   126.  22.5
 37 09 54 46.45  69 04 21.7  -250.5   26.7    501.    21.  7.9   229.  23.9
 38 09 54 46.75  69 04 48.3  -248.8   53.3    352.    31.  9.7   150.  11.4
 39 09 54 47.55  69 04 33.6  -244.5   38.6   1136.    18.  7.9   521.  63.6
 40 09 54 47.57  69 05 00.7  -244.4   65.7     27.    19.  6.6    14.   1.5
 41 09 54 47.61  69 03 31.5  -244.4  -23.5    154.    29.  6.6    75.   5.3
 42 09 54 47.66  69 02 18.7  -244.4  -96.3    125.     9.  6.6    46.  13.8
 43 09 54 47.73  69 04 15.1  -243.6   20.1    188.    23.  7.9    74.   8.2
 44 09 54 47.95  69 03 22.1  -242.6  -32.9   2680.    32.  8.8  1430.  82.8
 45 09 54 48.14  69 05 05.7  -241.3   70.7     70.    22.  8.8    53.   3.3
 46 09 54 48.48  69 06 00.0  -239.3  125.0   2452.    12.  7.9  1680. 201.9
 47 09 54 48.62  69 08 07.9  -238.2  252.9     84.     9.  6.6    27.   9.6
 48 09 54 48.56  69 06 19.6  -238.8  144.6    113.    40.  6.6    35.   2.9
 49 09 54 48.77  69 08 00.2  -237.4  245.2    280.    10.  7.9   101.  27.6
 50 09 54 48.61  69 02 34.9  -239.2  -80.1    141.    12.  6.6    60.  11.7
 51 09 54 48.85  69 03 53.8  -237.7   -1.2    176.    22.  7.9    67.   7.9
 52 09 54 49.04  69 02 18.2  -237.0  -96.8    432.    14.  8.8   244.  30.6
 53 09 54 49.46  69 07 18.3  -233.8  203.3   1054.    22.  9.7   428.  47.8
 54 09 54 49.13  69 01 22.0  -236.7 -153.0     60.     9.  7.9    49.   6.7
 55 09 54 49.08  69 02 46.5  -236.7  -68.5    460.    17.  8.8   185.  27.7
 56 09 54 49.33  69 01 35.2  -235.5 -139.8     83.    12.  9.7    62.   6.7
 57 09 54 50.06  69 06 42.7  -230.7  167.7    565.    17.  8.8   211.  33.6
 58 09 54 50.11  69 03 02.3  -231.1  -52.7    580.    44. 12.0   264.  13.3
 59 09 54 49.90  69 01 42.2  -232.5 -132.8     66.     8.  6.6    38.   8.0
 60 09 54 50.13  69 06 58.5  -230.3  183.5    223.    15.  7.9    85.  14.6
 61 09 54 50.88  69 01 53.8  -227.2 -121.2    221.    12.  7.9   128.  18.9
 62 09 54 51.14  69 04 39.4  -225.3   44.4     75.    30.  8.8    60.   2.6
 63 09 54 51.32  69 04 24.2  -224.4   29.2    127.    25.  7.9    69.   5.1
 64 09 54 51.55  69 10 21.5  -222.1  386.5    238.    21.  9.7    77.  11.4
 65 09 54 51.48  69 02 53.3  -223.8  -61.7    439.    22.  9.7   174.  19.8
 66 09 54 51.54  69 10 05.3  -222.2  370.3    103.    14.  6.6    41.   7.6
 67 09 54 51.61  69 07 01.1  -222.4  186.1     67.    16.  7.9   154.   4.2
 68 09 54 51.61  69 02 53.6  -223.1  -61.4    423.    20.  8.8   128.  20.7
 69 09 54 51.97  69 06 35.8  -220.5  160.8    170.    16.  7.9    68.  10.5
 70 09 54 52.26  69 04 15.0  -219.4   20.0    170.    29.  9.7    46.   6.0
 71 09 54 52.37  69 02 15.6  -219.1  -99.4     94.    12.  7.9    75.   7.8
 72 09 54 52.93  69 08 51.8  -215.0  296.8   2486.   114. 10.5  1046.  21.8
 73 09 54 53.36  69 07 35.8  -212.9  220.8    573.    18.  8.8   106.  31.9
 74 09 54 53.14  69 02 30.8  -214.9  -84.2    165.    12.  6.6   130.  14.0
 75 09 54 53.58  69 07 39.3  -211.7  224.3    481.    14.  6.6   164.  35.0
 76 09 54 53.95  69 10 20.0  -209.3  385.0   1175.    17. 10.5   366.  70.4
 77 09 54 53.74  69 05 40.7  -211.2  105.7    354.    33.  8.8   136.  10.9
 78 09 54 53.84  69 01 08.8  -211.4 -166.2    119.    12.  9.7    73.  10.1
 79 09 54 54.28  69 10 56.4  -207.5  421.4    515.    10.  7.9   122.  52.8
 80 09 54 54.05  69 01 52.3  -210.2 -122.7    117.     9.  6.6    84.  13.6
 81 09 54 54.53  69 09 30.5  -206.4  335.5   3320.    33. 15.0  1122. 102.2
 82 09 54 54.20  69 07 41.1  -208.4  226.1    583.    18.  8.8   161.  32.3
 83 09 54 54.61  69 01 35.1  -207.2 -139.9     76.    10.  7.9    42.   7.9
 84 09 54 55.01  69 06 00.4  -204.4  125.4    328.    18.  8.8   108.  17.9
 85 09 54 55.49  69 06 09.7  -201.8  134.7    237.    11.  7.9    99.  21.9
 86 09 54 55.08  68 59 14.4  -205.0 -280.6     28.    11.  8.8   158.   2.7
 87 09 54 55.41  69 07 16.2  -202.0  201.2     73.    16.  6.6    34.   4.5
 88 09 54 55.37  69 01 43.1  -203.1 -131.9    296.    21. 16.0    76.  14.3
 89 09 54 55.37  69 09 28.7  -201.9  333.7   1216.    16.  7.9   265.  74.2
 90 09 54 55.99  69 07 52.8  -198.8  237.8    188.    13.  6.6    85.  14.3
 91 09 54 56.56  69 07 38.4  -195.8  223.4     91.    15.  6.6    25.   6.1
 92 09 54 56.49  69 03 17.1  -196.8  -37.9    231.     8.  6.6   152.  28.3
 93 09 54 56.53  69 02 29.7  -196.7  -85.3     20.     8.  6.6    28.   2.6
 94 09 54 56.64  69 04 56.5  -195.8   61.5     -3.     6.  6.6    62.   0.4
 95 09 54 56.59  68 59 13.3  -196.9 -281.7      0.     9.  6.6    40.   0.0
 96 09 54 56.99  69 04 25.1  -194.0   30.1    -10.     9.  7.9    37.   1.2
 97 09 54 57.30  69 08 49.6  -191.7  294.6   7328.    34.  9.7  3168. 215.2
 98 09 54 57.27  69 09 16.9  -191.8  321.9    560.    82.  8.8   145.   6.9
 99 09 54 57.49  69 07 19.2  -190.9  204.2     96.    14.  6.6    36.   6.9
100 09 54 57.57  69 00 15.1  -191.5 -219.9     80.    11.  7.9    53.   7.4
101 09 54 57.78  69 00 47.4  -190.3 -187.6    560.    20. 15.7   314.  28.6
102 09 54 57.73  68 59 36.6  -190.7 -258.4    203.    16. 10.5   119.  12.5
103 09 54 57.94  68 59 59.9  -189.5 -235.1    129.    11.  7.9    59.  11.3
104 09 54 58.55  69 09 15.1  -185.0  320.1    224.    63.  6.6    37.   3.6
105 09 54 59.09  69 00 43.4  -183.3 -191.6    104.     8.  6.6    75.  12.5
106 09 54 59.07  69 00 17.4  -183.4 -217.6    297.    11.  7.9   206.  26.2
107 09 54 59.91  69 06 15.3  -178.1  140.3    144.    10.  6.6    52.  15.2
108 09 54 59.78  68 59 11.2  -179.8 -283.8     74.     9.  6.6    45.   8.4
109 09 55 00.15  69 08 25.9  -176.5  270.9    589.    83.  8.8   208.   7.2
110 09 55 00.07  69 08 47.2  -176.9  292.2    210.    64.  6.6    53.   3.3
111 09 54 59.82  68 59 50.2  -179.5 -244.8    369.    12.  8.8   176.  31.3
112 09 54 59.98  68 59 53.6  -178.6 -241.4    669.    16. 12.0   515.  42.7
113 09 55 01.11  68 59 20.3  -172.6 -274.7     65.     8.  6.6     8.   8.3
114 09 55 01.27  68 58 47.9  -171.8 -307.1     62.     9.  6.6    47.   7.2
115 09 55 02.12  69 09 03.4  -165.9  308.4    191.    56.  6.6    52.   3.5
116 09 55 02.08  69 04 08.8  -166.8   13.8     18.     7.  6.6    14.   2.5
117 09 55 01.86  68 59 13.2  -168.6 -281.8     95.    10.  7.9    46.  10.0
118 09 55 02.18  69 01 17.9  -166.6 -157.1    357.    10.  8.8   220.  34.3
119 09 55 02.34  69 05 38.9  -165.2  103.9     -1.     8.  6.6    94.   0.1
120 09 55 02.48  69 04 34.1  -164.6   39.1     63.    12.  9.7    55.   5.3
121 09 55 02.87  69 04 49.3  -162.4   54.3    139.     8.  6.6    56.  17.7
122 09 55 03.56  69 11 26.0  -157.9  451.0     71.    11.  6.6    31.   6.8
123 09 55 03.64  69 10 54.6  -157.6  419.6   1860.    12.  8.8   658. 157.3
124 09 55 03.49  69 05 58.1  -159.0  123.1    118.    10.  7.9    59.  11.5
125 09 55 03.70  69 06 25.4  -157.8  150.4    143.    10.  6.6    29.  14.2
126 09 55 03.79  69 09 03.3  -157.0  308.3    464.    32.  9.7   142.  14.7
127 09 55 04.46  69 07 44.3  -153.6  229.3    314.    12.  6.6    95.  25.8
128 09 55 04.48  69 06 51.7  -153.6  176.7    141.    16.  8.8    61.   8.7
129 09 55 04.59  69 05 15.5  -153.2   80.5     16.     8.  6.6    11.   2.1
130 09 55 04.63  69 04 41.9  -153.0   46.9    324.     8.  6.6   107.  38.4
131 09 55 04.66  69 06 44.6  -152.6  169.6    181.    12.  7.9    61.  15.0
132 09 55 04.79  69 09 18.7  -151.6  323.7    219.    11.  6.6    37.  19.3
133 09 55 04.98  69 09 53.6  -150.6  358.6    241.    11.  7.9    92.  22.3
134 09 55 04.64  68 58 38.8  -153.7 -316.2    445.    12.  9.7   346.  36.1
135 09 55 05.93  69 11 26.7  -145.3  451.7    422.    23. 12.0    42.  18.3
136 09 55 05.97  68 58 50.8  -146.5 -304.2     21.     9.  6.6    20.   2.4
137 09 55 06.83  69 07 50.2  -140.9  235.2    288.    18.  7.9    61.  15.8
138 09 55 06.82  69 07 52.9  -141.0  237.9    289.    19.  7.9    50.  15.0
139 09 55 07.27  69 09 39.7  -138.4  344.7     54.    17.  9.7    72.   3.3
140 09 55 06.77  68 59 45.5  -142.1 -249.5     70.     9.  7.9    54.   7.9
141 09 55 07.63  69 09 22.4  -136.5  327.4    175.    15.  8.8    64.  11.9
142 09 55 07.52  69 03 17.0  -137.7  -38.0    220.    10.  8.8   117.  21.1
143 09 55 07.80  69 05 11.4  -136.0   76.4    -14.     8.  6.6    14.   1.7
144 09 55 07.89  69 07 13.0  -135.3  198.0    493.    16.  8.8   125.  30.2
145 09 55 08.51  69 10 15.9  -131.7  380.9    809.    15.  8.8   325.  53.2
146 09 55 08.41  69 07 14.6  -132.5  199.6    694.    23. 10.5   282.  30.8
147 09 55 08.43  68 58 57.9  -133.3 -297.1     64.    10.  6.6    25.   6.4
148 09 55 08.86  69 07 12.4  -130.1  197.4    606.    21.  9.7   228.  29.1
149 09 55 08.48  68 56 14.9  -133.3 -460.1     58.     8.  6.6    69.   7.5
150 09 55 09.53  69 07 51.0  -126.5  236.0   1366.    19.  9.7   443.  71.1
151 09 55 09.72  69 07 48.6  -125.5  233.6   1810.    26. 12.0   598.  68.5
152 09 55 09.77  69 10 33.1  -124.9  398.1    677.    14.  7.9   246.  48.8
153 09 55 10.10  69 09 22.4  -123.3  327.4    304.    16. 11.3   163.  18.6
154 09 55 10.31  69 08 53.9  -122.2  298.9    208.    23.  7.9    82.   9.0
155 09 55 09.66  68 57 22.7  -126.8 -392.3     61.    11.  6.6    25.   5.5
156 09 55 10.19  69 00 12.7  -123.7 -222.3    194.    11.  9.7   142.  17.6
157 09 55 10.50  69 02 37.5  -121.8  -77.5     83.    10.  6.6    42.   8.6
158 09 55 10.83  69 07 00.5  -119.6  185.5    415.    22.  8.8   124.  19.0
159 09 55 12.20  69 11 00.2  -111.9  425.2    343.    13.  9.7   135.  25.6
160 09 55 11.57  68 57 54.0  -116.5 -361.0    105.    12.  6.6    64.   8.8
161 09 55 13.04  69 11 10.6  -107.5  435.6     21.     9.  6.6    22.   2.4
162 09 55 12.54  68 58 21.3  -111.2 -333.7     98.     8.  7.9    55.  11.8
163 09 55 12.77  68 59 06.9  -109.9 -288.1    259.    11.  9.7   241.  24.6
164 09 55 12.99  68 59 46.3  -108.7 -248.7     -2.     7.  6.6    37.   0.2
165 09 55 13.58  69 10 35.2  -104.6  400.2     30.    12.  6.6    27.   2.6
166 09 55 13.82  69 08 40.9  -103.5  285.9    420.    47.  8.8   112.   9.0
167 09 55 13.28  68 58 11.2  -107.2 -343.8     44.     8.  6.6    29.   5.5
168 09 55 13.71  69 02 42.5  -104.6  -72.5    112.     9.  6.6    58.  12.6
169 09 55 14.69  69 09 57.7   -98.7  362.7     90.    20.  6.6    48.   4.7
170 09 55 15.12  69 08 58.9   -96.5  303.9   1790.    49. 11.3   329.  36.4
171 09 55 15.45  69 08 14.4   -94.8  259.4    392.    25.  7.9   169.  15.9
172 09 55 15.76  69 09 52.4   -93.0  357.4    637.    28. 12.0   328.  22.8
173 09 55 14.62  68 57 33.3  -100.1 -381.7    989.    13.  9.7   822.  73.9
174 09 55 15.37  69 03 08.0   -95.6  -47.0    257.    10.  6.6   127.  24.6
175 09 55 15.19  68 55 29.2   -97.1 -505.8     68.     8.  6.6    36.   8.6
176 09 55 15.92  69 07 30.5   -92.4  215.5    440.    23. 10.5   158.  19.3
177 09 55 16.56  69 09 08.3   -88.8  313.3    184.    39.  6.6    20.   4.8
178 09 55 16.73  69 08 56.6   -87.9  301.6   6027.    43. 13.5  2964. 141.1
179 09 55 17.74  69 08 30.7   -82.6  275.7    625.    39.  6.6    84.  16.1
180 09 55 17.75  69 07 18.7   -82.6  203.7    188.    16.  8.8    72.  11.8
181 09 55 17.94  69 03 53.2   -81.8   -1.8     -5.    14.  6.6    41.   0.3
182 09 55 18.53  69 09 03.6   -78.3  308.6    421.    42.  7.9   116.  10.1
183 09 55 18.51  69 08 29.6   -78.5  274.6   1491.    41.  6.6   606.  36.4
184 09 55 18.84  69 09 34.3   -76.6  339.3    109.    15.  6.6    41.   7.2
185 09 55 19.06  69 10 08.7   -75.4  373.7    119.    19.  6.6    75.   6.2
186 09 55 19.59  69 09 28.2   -72.6  333.2    107.    20.  6.6    41.   5.5
187 09 55 18.76  68 57 03.0   -77.8 -412.0    398.    13.  8.8   288.  31.9
188 09 55 20.10  69 08 25.5   -70.0  270.5    127.    30.  6.6    40.   4.3
189 09 55 20.04  69 07 34.8   -70.3  219.8    130.    12.  6.6    43.  11.3
190 09 55 20.03  69 08 45.8   -70.3  290.8    715.    48.  7.9   176.  14.9
191 09 55 20.79  69 10 28.9   -66.2  393.9    178.    12.  7.9   105.  15.1
192 09 55 20.69  69 08 41.1   -66.8  286.1   1660.    68. 11.3   544.  24.4
193 09 55 20.56  69 01 55.6   -67.8 -119.4    271.     8.  6.6   217.  33.1
194 09 55 21.23  69 08 36.4   -63.9  281.4    657.    39.  6.6   205.  16.8
195 09 55 21.66  69 09 16.0   -61.6  321.0    163.    30.  8.8   102.   5.5
196 09 55 21.89  69 07 51.2   -60.4  236.2    184.    29.  6.6    61.   6.4
197 09 55 21.93  69 07 37.1   -60.2  222.1    381.    12.  6.6   153.  32.1
198 09 55 21.69  69 08 32.5   -61.5  277.5    671.    51.  8.8   178.  13.1
199 09 55 21.57  69 01 48.1   -62.4 -126.9    597.    13. 10.5   316.  46.9
200 09 55 21.64  68 56 37.8   -62.3 -437.2     80.    10.  7.9    56.   8.1
201 09 55 22.82  69 09 52.9   -55.4  357.9    870.    24.  8.8   410.  36.2
202 09 55 23.19  69 09 25.1   -53.4  330.1     78.    14.  6.6    32.   5.5
203 09 55 22.56  68 58 34.2   -57.3 -320.8    308.    14.  8.8   289.  22.8
204 09 55 22.81  68 57 12.2   -56.0 -402.8    127.    12.  8.8   130.  10.9
205 09 55 23.25  68 58 15.0   -53.6 -340.0    102.     9.  7.9    77.  11.6
206 09 55 24.15  69 09 38.2   -48.3  343.2     40.    13.  6.6    38.   3.1
207 09 55 24.62  69 12 15.5   -45.7  500.5    309.    12.  7.9    58.  25.1
208 09 55 23.67  68 57 35.4   -51.3 -379.6    202.    11.  7.9   159.  19.2
209 09 55 25.02  69 08 16.4   -43.7  261.4   5457.    31. 12.0  2976. 174.4
210 09 55 25.21  69 12 15.6   -42.6  500.6    365.    13.  8.8    93.  28.9
211 09 55 25.47  69 09 34.1   -41.3  339.1     56.    13.  6.6    28.   4.3
212 09 55 25.65  69 09 24.0   -40.3  329.0    212.    16.  9.7   147.  13.1
213 09 55 26.01  69 11 58.9   -38.3  483.9    216.    13.  7.9    64.  16.7
214 09 55 25.94  69 07 02.2   -38.8  187.2    299.    16.  9.7   134.  18.4
215 09 55 26.50  68 56 09.3   -36.1 -465.7     43.     8.  6.6    42.   5.6
216 09 55 27.56  69 00 56.8   -30.3 -178.2     56.    27.  9.7    80.   2.1
217 09 55 28.79  69 07 59.0   -23.6  244.0    227.    40.  6.6    58.   5.8
218 09 55 28.54  69 01 27.1   -25.0 -147.9    136.    19.  6.6   106.   7.2
219 09 55 28.42  68 56 53.8   -25.8 -421.2     23.     8.  6.6    22.   3.0
220 09 55 28.46  68 57 27.2   -25.5 -387.8    150.    11.  9.7   132.  14.1
221 09 55 28.44  68 58 48.6   -25.6 -306.4   1110.    12. 10.5   915.  90.2
222 09 55 29.41  69 08 57.6   -20.2  302.6    210.    11.  8.8   110.  18.8
223 09 55 28.86  68 57 50.5   -23.4 -364.5      9.     8.  6.6    20.   1.2
224 09 55 30.40  69 09 24.9   -14.9  329.9    186.    15. 10.5    74.  12.7
225 09 55 30.48  69 07 56.8   -14.5  241.8    198.    36.  7.9    63.   5.5
226 09 55 30.82  69 07 21.3   -12.7  206.3    230.    29.  8.8    95.   7.9
227 09 55 31.03  69 07 40.6   -11.6  225.6     76.    25.  6.6    86.   3.1
228 09 55 32.66  69 11 55.4    -2.9  480.4    858.    16.  9.7   296.  54.1
229 09 55 31.98  68 56 44.6    -6.6 -430.4     18.     7.  6.6    22.   2.8
230 09 55 31.66  69 01 01.4    -8.3 -173.6    480.    20. 13.5   285.  24.6
231 09 55 33.30  69 10 15.4     0.5  380.4     10.     6.  6.6    54.   1.6
232 09 55 33.19  69 00 33.3    -0.1 -201.7    261.    16. 12.8   221.  16.1
233 09 55 34.59  69 08 31.1     7.4  276.1    850.    21. 10.5   402.  40.4
234 09 55 34.76  69 12 01.6     8.3  486.6    138.    14.  8.8    24.  10.1
235 09 55 34.89  69 08 25.4     9.0  270.4    508.    17.  8.8   198.  29.5
236 09 55 34.91  69 07 34.5     9.1  219.5   2197.    24. 11.3  1162.  92.3
237 09 55 34.83  69 08 30.0     8.7  275.0    409.    13.  6.6   105.  30.7
238 09 55 34.97  69 08 22.7     9.5  267.7    574.    21. 11.3   267.  27.2
239 09 55 35.39  69 07 45.9    11.7  230.9   1448.    33. 11.3   647.  43.9
240 09 55 35.09  69 00 49.5    10.2 -185.5     51.     9.  6.6    38.   5.9
241 09 55 34.73  68 55 47.8     8.3 -487.2    110.     8.  7.9    80.  13.2
242 09 55 35.98  69 06 31.0    14.9  156.0    257.    12.  8.8   121.  22.1
243 09 55 35.47  68 58 14.6    12.2 -340.4     32.     8.  7.9    47.   4.0
244 09 55 36.82  69 08 09.3    19.3  254.3    419.    13.  6.6   281.  33.6
245 09 55 36.60  69 07 30.7    18.2  215.7    491.    24.  8.8   181.  20.2
246 09 55 37.20  69 09 08.4    21.4  313.4    290.    13. 11.3   147.  22.8
247 09 55 36.94  69 07 15.9    20.0  200.9    378.    28.  7.9    94.  13.6
248 09 55 36.77  69 00 38.3    19.2 -196.7     91.    11.  7.9    88.   8.3
249 09 55 37.61  69 12 03.6    23.5  488.6     87.    11.  6.6    12.   7.7
250 09 55 37.40  69 06 37.6    22.5  162.6     33.    10.  6.6    25.   3.5
251 09 55 37.56  69 06 19.4    23.3  144.4     87.    11.  6.6    60.   8.3
252 09 55 37.37  69 07 26.4    22.3  211.4    419.    32.  8.8   100.  13.1
253 09 55 38.09  68 59 57.3    26.3 -237.7    491.    36.  7.9   143.  13.7
254 09 55 37.99  68 56 45.4    25.8 -429.6     33.     6.  6.6    38.   5.2
255 09 55 38.71  69 06 25.4    29.5  150.4    109.    13.  7.9    58.   8.3
256 09 55 38.84  69 08 16.8    30.1  261.8    198.    17.  8.8    74.  11.5
257 09 55 39.56  69 10 09.1    33.9  374.1     13.     9.  7.9    59.   1.5
258 09 55 39.26  69 06 11.2    32.4  136.2    148.    12.  6.6    53.  12.8
259 09 55 39.18  69 05 42.9    32.0  107.9    324.    10.  6.6   145.  32.8
260 09 55 39.86  69 06 37.5    35.6  162.5     19.    10.  6.6    30.   2.0
261 09 55 39.52  68 59 53.9    34.0 -241.1   1713.    29.  9.7  1532.  59.7
262 09 55 41.42  69 11 12.2    43.8  437.2    730.    14. 11.2   296.  51.0
263 09 55 41.57  69 11 09.8    44.6  434.8    956.    15. 12.8   407.  62.0
264 09 55 41.73  69 08 51.1    45.5  296.1     35.     9.  7.9    38.   3.9
265 09 55 40.73  68 55 44.6    40.6 -490.4    291.    14. 11.3   195.  20.6
266 09 55 41.11  68 59 44.7    42.5 -250.3   6062.    53. 15.0  5137. 114.5
267 09 55 42.46  69 05 55.9    49.6  120.9     78.    11.  6.6    19.   7.5
268 09 55 42.69  69 06 35.4    50.8  160.4    126.    10.  7.9    66.  12.4
269 09 55 42.93  69 07 11.8    52.0  196.8     52.    13.  6.6    30.   4.0
270 09 55 43.39  69 11 10.0    54.3  435.0    342.    11.  7.9   149.  30.4
271 09 55 43.38  69 10 28.2    54.3  393.2     56.     9.  6.6    52.   6.4
272 09 55 42.46  68 56 08.8    49.9 -466.2    102.    11.  8.8    52.   9.1
273 09 55 43.72  69 07 33.0    56.2  218.0     53.    13.  6.6    31.   4.3
274 09 55 42.92  68 59 45.2    52.3 -249.8    551.    38.  6.6    67.  14.7
275 09 55 44.42  69 06 49.5    60.0  174.5    159.    16.  7.9    85.  10.1
276 09 55 44.30  69 07 19.7    59.3  204.7   1215.    15.  8.8   676.  83.9
277 09 55 44.97  69 08 02.1    62.9  247.1    258.     9.  7.9   175.  27.5
278 09 55 44.79  68 59 33.2    62.3 -261.8    198.    43.  7.9    95.   4.7
279 09 55 46.08  69 11 01.5    68.7  426.5    128.    13.  7.9    48.  10.3
280 09 55 44.76  68 57 07.8    62.3 -407.2    174.     8.  7.9   158.  22.9
281 09 55 46.97  69 10 22.0    73.4  387.0    148.    11.  8.8    71.  13.7
282 09 55 46.50  68 59 24.6    71.5 -270.4   1013.    36.  6.6   124.  28.4
283 09 55 47.10  69 09 37.4    74.2  342.4     69.     9.  7.9    69.   7.9
284 09 55 47.37  69 05 52.7    75.8  117.7     33.    12.  6.6    47.   2.8
285 09 55 47.72  69 07 53.2    77.6  238.2     31.     8.  6.6    32.   3.9
286 09 55 47.98  69 06 27.1    79.1  152.1     13.     8.  6.6    22.   1.6
287 09 55 47.21  68 59 20.7    75.3 -274.3   3728.   110. 12.0  3640.  33.8
288 09 55 48.47  69 10 07.7    81.5  372.7    125.    13.  9.7    59.   9.9
289 09 55 47.52  68 56 04.6    77.2 -470.4    154.    12.  9.7   104.  13.1
290 09 55 48.47  69 05 29.4    81.7   94.4    138.    21.  9.7   102.   6.6
291 09 55 48.10  68 59 32.3    80.1 -262.7    214.    37.  6.6    32.   5.9
292 09 55 47.98  69 00 14.1    79.4 -220.9    410.    13. 10.5   347.  31.4
293 09 55 48.41  68 59 27.5    81.8 -267.5    382.    49.  6.6   157.   7.8
294 09 55 49.90  69 11 22.6    89.0  447.6    143.    10.  8.8    77.  14.8
295 09 55 49.41  68 58 27.2    87.2 -327.8    176.    10.  7.9   198.  17.2
296 09 55 49.44  68 56 33.8    87.5 -441.2      0.     9.  7.9    47.   0.1
297 09 55 49.75  68 59 20.7    89.0 -274.3    429.    80.  6.6   105.   5.4
298 09 55 50.55  68 58 39.3    93.4 -315.7    153.    48.  6.6   135.   3.2
299 09 55 50.50  68 59 11.6    93.1 -283.4   1304.    87. 10.5   881.  15.0
300 09 55 51.70  69 10 11.7    98.7  376.7    118.    11.  8.8    46.  10.6
301 09 55 50.91  68 58 24.1    95.3 -330.9    182.    12.  8.8   142.  15.1
302 09 55 51.07  68 58 06.9    96.2 -348.1    128.     9.  6.6   128.  14.6
303 09 55 52.30  69 10 28.9   101.9  393.9     43.     8.  6.6     8.   5.2
304 09 55 52.12  69 08 21.3   101.1  266.3     26.     7.  6.6    52.   3.8
305 09 55 52.05  69 05 18.1   100.9   83.1    124.    16.  7.9    55.   7.8
306 09 55 52.25  69 07 41.8   101.8  226.8      6.     8.  6.6    49.   0.8
307 09 55 51.86  69 05 42.3    99.9  107.3    735.    11.  6.6   448.  65.0
308 09 55 53.35  69 09 27.1   107.5  332.1    158.    14. 10.0    79.  11.4
309 09 55 53.14  68 59 20.3   107.2 -274.7    852.   102. 11.3   272.   8.4
310 09 55 53.17  68 58 29.1   107.5 -325.9     93.    19.  6.6    55.   5.0
311 09 55 53.23  68 59 04.2   107.7 -290.8   7380.    53. 11.2  7520. 139.1
312 09 55 54.31  69 07 29.6   112.8  214.6     61.     6.  6.6    48.   9.5
313 09 55 54.34  69 05 31.2   113.2   96.2    409.    24. 12.8   235.  16.9
314 09 55 54.56  69 01 36.3   114.7 -138.7    187.    10.  8.8   160.  18.5
315 09 55 54.66  69 00 32.5   115.3 -202.5    286.    14. 12.0   247.  20.0
316 09 55 55.60  69 07 00.2   119.8  185.2     59.     8.  6.6    35.   7.7
317 09 55 55.83  69 05 15.9   121.2   80.9     85.    13.  6.6    60.   6.5
318 09 55 56.35  69 06 54.1   123.8  179.1     36.     8.  6.6    36.   4.6
319 09 55 55.76  68 58 03.7   121.5 -351.3     43.     8.  6.6    48.   5.3
320 09 55 57.40  68 59 30.7   130.1 -264.3    196.    46.  7.9   123.   4.3
321 09 55 57.96  69 03 43.7   132.7  -11.3     77.    27.  9.7    82.   2.9
322 09 55 58.31  69 08 57.4   134.1  302.4   1822.    13.  7.9  1587. 135.7
323 09 55 57.77  69 04 55.6   131.6   60.6    896.    16.  8.8   525.  55.7
324 09 55 58.42  69 06 47.9   134.9  172.9     18.     9.  6.6    29.   2.2
325 09 55 58.48  69 09 09.9   134.9  314.9    695.    34. 10.5   441.  20.3
326 09 55 58.42  69 04 41.4   135.1   46.4    157.    19.  7.9    71.   8.5
327 09 55 59.58  69 05 00.6   141.3   65.6    156.    14.  7.9    81.  10.9
328 09 55 59.29  68 59 37.6   140.3 -257.4    281.    24.  8.8   214.  11.7
329 09 55 59.57  69 00 39.4   141.7 -195.6     85.    11.  8.8   100.   8.0
330 09 56 00.49  69 08 45.3   145.7  290.3    125.    26.  6.6    55.   4.9
331 09 55 59.86  69 04 42.3   142.8   47.3    296.    18.  7.9   182.  16.4
332 09 55 59.70  68 59 07.4   142.5 -287.6    793.    41.  7.9   517.  19.5
333 09 56 00.44  69 04 21.7   145.9   26.7   1125.    31. 11.3   648.  36.3
334 09 55 59.93  68 56 17.2   144.1 -457.8     62.     8.  7.9    85.   8.3
335 09 56 00.83  69 04 02.4   148.1    7.4   1641.    23. 10.5  1295.  72.2
336 09 56 00.98  68 57 33.1   149.6 -381.9    238.    12.  9.7   202.  19.5
337 09 56 01.02  68 57 58.4   149.8 -356.6     30.    13.  7.9    57.   2.4
338 09 56 01.72  69 05 37.9   152.7  102.9    164.     8.  7.9   132.  20.1
339 09 56 01.47  69 04 17.0   151.5   22.0    546.    23.  7.9   422.  24.2
340 09 56 02.15  69 08 11.8   154.7  256.8    117.    13.  7.9    42.   9.0
341 09 56 01.39  69 04 10.0   151.1   15.0    580.    19.  8.8   334.  30.6
342 09 56 02.37  69 08 33.0   155.8  278.0     79.    18.  6.6    46.   4.5
343 09 56 01.48  68 59 03.3   152.1 -291.7   2553.    40. 12.8  1639.  63.7
344 09 56 02.47  69 07 32.3   156.4  217.3     21.     9.  6.6    15.   2.3
345 09 56 01.56  68 59 50.5   152.5 -244.5    241.    13.  7.9   173.  18.5
346 09 56 02.77  69 08 45.2   157.9  290.2    235.    34.  9.7   118.   6.9
347 09 56 02.09  68 59 20.3   155.4 -274.7      0.    25.  6.6   144.   0.1
348 09 56 03.23  69 07 38.3   160.5  223.3     53.    10.  6.6    35.   5.3
349 09 56 03.30  69 08 24.9   160.8  269.9    188.    14.  9.7   119.  13.1
350 09 56 03.47  69 08 12.8   161.7  257.8     56.    10.  6.6    65.   5.5
351 09 56 02.71  68 59 55.7   158.6 -239.3    155.    15.  8.8    93.  10.1
352 09 56 03.79  69 09 37.8   163.2  342.8     61.    10.  6.6    58.   6.4
353 09 56 03.77  69 09 20.5   163.2  325.5    114.    10.  6.6    30.  11.2
354 09 56 02.73  68 58 06.4   159.0 -348.6     98.    13.  8.8    75.   7.5
355 09 56 02.99  69 01 01.5   160.0 -173.5     56.     9.  7.9    90.   6.6
356 09 56 02.85  68 59 04.1   159.5 -290.9   1844.    37. 11.3  1273.  50.3
357 09 56 03.95  69 03 08.0   164.9  -47.0     69.    11.  6.6    40.   6.4
358 09 56 03.97  69 03 24.2   165.0  -30.8    183.    19. 10.5   175.   9.5
359 09 56 04.38  69 07 46.4   166.6  231.4    128.    10.  6.6    39.  12.4
360 09 56 04.68  69 06 56.8   168.3  181.8    115.    12.  7.9   105.  10.0
361 09 56 04.93  69 09 23.6   169.4  328.6    383.    12.  9.7   268.  32.1
362 09 56 03.71  68 59 06.6   164.1 -288.4   2766.    45. 13.5  1961.  61.3
363 09 56 05.31  69 09 36.7   171.4  341.7     99.    11.  7.9   108.   9.0
364 09 56 05.14  69 07 50.4   170.7  235.4    151.    10.  6.6    75.  14.7
365 09 56 05.35  69 08 02.5   171.8  247.5    116.    10.  6.6    87.  11.8
366 09 56 04.99  69 03 45.2   170.4   -9.8    683.    17.  8.8   460.  39.5
367 09 56 04.61  68 58 03.3   169.1 -351.7    376.    14.  8.8   204.  27.3
368 09 56 05.10  69 03 49.3   171.0   -5.7    388.    16.  7.9    92.  24.1
369 09 56 05.87  69 07 56.5   174.6  241.5    649.    20. 15.0   401.  32.1
370 09 56 04.57  68 58 00.5   168.9 -354.5    379.    13.  8.8   278.  28.8
371 09 56 05.98  69 06 44.6   175.3  169.6     36.     9.  7.9    45.   3.9
372 09 56 05.43  68 58 50.8   173.4 -304.2    115.    22.  7.9    66.   5.2
373 09 56 05.72  68 59 55.6   174.8 -239.4    124.    13.  7.9   106.   9.4
374 09 56 05.99  69 00 49.2   176.2 -185.8     28.     8.  6.6    26.   3.6
375 09 56 06.19  69 02 56.8   176.9  -58.2    120.    10.  6.6    54.  11.5
376 09 56 06.02  69 03 36.2   175.9  -18.8    201.    10.  6.6   129.  20.8
377 09 56 07.00  69 09 23.4   180.4  328.4     69.    11.  6.6    41.   6.4
378 09 56 06.37  69 02 50.7   177.9  -64.3    175.    13.  7.9   118.  13.3
379 09 56 06.67  68 58 07.3   180.2 -347.7     51.    12.  6.6    55.   4.4
380 09 56 06.41  68 59 35.5   178.6 -259.5    864.    25.  9.7   666.  34.4
381 09 56 07.81  69 07 43.3   185.0  228.3    723.    21. 11.3   433.  35.2
382 09 56 07.36  69 01 29.0   183.4 -146.0    312.    15.  8.8   178.  20.6
383 09 56 07.78  69 01 49.9   185.6 -125.1    133.    18.  8.8   115.   7.4
384 09 56 08.33  69 05 14.8   188.1   79.8    658.    12. 11.3   490.  53.4
385 09 56 08.14  69 03 08.3   187.4  -46.7    687.    15.  9.7   524.  47.3
386 09 56 07.75  68 58 18.2   186.0 -336.8    271.    16.  8.8   142.  17.4
387 09 56 08.60  69 02 27.3   189.9  -87.7    201.    13.  9.7   134.  16.0
388 09 56 07.92  68 58 29.3   186.9 -325.7    822.    17. 10.5   619.  48.5
389 09 56 08.58  69 02 41.7   189.8  -73.3    370.    16. 10.5   208.  23.3
390 09 56 09.54  69 07 16.0   194.3  201.0    385.    15.  8.8   238.  25.8
391 09 56 08.96  68 59 49.9   192.3 -245.1    931.    20. 10.5   757.  46.3
392 09 56 09.63  68 59 06.5   196.0 -288.5    224.    17.  6.6   149.  13.0
393 09 56 09.30  68 56 48.4   194.5 -426.6    430.    11.  9.7   367.  37.7
394 09 56 10.76  69 05 15.3   201.1   80.3     38.    10.  6.6    41.   3.8
395 09 56 09.98  69 01 31.7   197.5 -143.3   1173.    13.  9.7  1046.  88.8
396 09 56 10.51  69 00 43.0   200.5 -192.0     71.    13.  7.9    61.   5.4
397 09 56 10.95  69 03 19.8   202.4  -35.2     94.    18.  9.7   415.   5.3
398 09 56 10.34  68 57 09.4   200.1 -405.6    211.    12.  9.7   136.  17.2
399 09 56 10.37  68 59 30.9   199.9 -264.1    320.    21.  9.7   266.  15.3
400 09 56 11.35  69 05 26.4   204.2   91.4     51.    16.  8.8    63.   3.2
401 09 56 11.31  69 03 11.7   204.4  -43.3     61.    13.  7.9    54.   4.6
402 09 56 11.51  69 07 07.0   204.8  192.0    826.    18. 10.5   632.  45.0
403 09 56 11.78  69 07 44.0   206.2  229.0    565.    21. 11.3   380.  27.4
404 09 56 11.19  68 59 05.8   204.4 -289.2    669.    16.  9.7   512.  42.8
405 09 56 11.39  69 00 18.1   205.2 -216.9   1024.    17. 11.3   872.  58.9
406 09 56 12.10  69 05 25.3   208.2   90.3     40.    12.  6.6    30.   3.3
407 09 56 11.58  69 00 19.1   206.3 -215.9   1055.    18. 11.3   910.  59.7
408 09 56 12.80  68 59 11.7   213.0 -283.3     25.    14.  7.9   173.   1.8
409 09 56 13.83  69 07 32.8   217.2  217.8    192.    16.  8.8   106.  11.8
410 09 56 13.88  69 06 09.8   217.7  134.8     85.    21.  6.6    37.   4.1
411 09 56 14.40  69 05 45.5   220.5  110.5     47.    20.  6.6    32.   2.4
412 09 56 14.47  69 04 35.6   221.1   40.6    127.    15.  7.9    58.   8.6
413 09 56 15.01  69 02 27.0   224.3  -88.0    274.    13.  9.7   198.  20.5
414 09 56 15.90  69 05 39.1   228.6  104.1    407.    17.  7.9   124.  24.3
415 09 56 16.22  69 06 53.2   230.0  178.2    192.    15. 10.5   174.  12.8
416 09 56 16.56  69 06 03.7   232.0  128.7   1194.    20.  9.7   255.  59.2
417 09 56 15.95  69 05 31.2   228.8   96.2    718.    16.  7.9   569.  46.0
418 09 56 16.11  69 00 17.4   230.6 -217.6     98.    15.  7.9    82.   6.5
419 09 56 16.38  69 03 34.7   231.5  -20.3    377.    14.  6.6   180.  26.6
420 09 56 16.72  69 04 20.3   233.2   25.3     82.    14.  6.6    32.   5.9
421 09 56 16.58  69 03 02.4   232.7  -52.6    183.    19.  8.8   140.   9.4
422 09 56 16.70  69 06 13.3   232.7  138.3    807.    22.  9.7   567.  37.2
423 09 56 16.60  69 03 12.5   232.7  -42.5    128.    22.  7.9    68.   5.8
424 09 56 16.57  69 05 39.1   232.1  104.1   1730.    42. 15.0  1407.  40.9
425 09 56 17.15  69 04 32.9   235.4   37.9    421.    18.  9.7   217.  23.4
426 09 56 16.90  69 00 34.6   234.8 -200.4    129.    13.  7.9   143.  10.1
427 09 56 17.45  69 03 36.0   237.2  -19.0   1550.    15.  9.7   484. 105.4
428 09 56 17.01  68 59 52.0   235.5 -243.0    142.    13.  9.7   109.  10.8
429 09 56 17.32  69 02 52.2   236.7  -62.8    123.    11.  7.9    78.  11.1
430 09 56 17.61  69 06 05.0   237.6  130.0   1222.    17.  8.8  1888.  72.1
431 09 56 17.43  69 02 07.7   237.4 -107.3    133.    13.  8.8    91.  10.2
432 09 56 16.70  68 59 41.2   233.9 -253.8    429.    14. 11.3   238.  30.6
433 09 56 17.08  68 58 41.2   236.1 -313.8    167.    11.  7.9   110.  15.8
434 09 56 17.84  69 02 24.9   239.5  -90.1    191.    13.  8.8   148.  14.7
435 09 56 18.13  69 05 11.9   240.6   76.9    189.    13.  7.9   158.  14.8
436 09 56 18.19  69 02 12.7   241.4 -102.3     52.    10.  6.6    38.   5.3
437 09 56 17.79  69 00 42.7   239.6 -192.3    325.    12.  7.9   256.  28.3
438 09 56 18.20  69 03 35.5   241.2  -19.5   1749.    16.  9.7  1453. 109.6
439 09 56 19.14  69 04 30.6   246.1   35.6    569.    17.  8.8   184.  33.5
440 09 56 19.54  69 02 27.8   248.6  -87.2    157.    11.  7.9   165.  13.8
441 09 56 19.74  69 02 34.9   249.7  -80.1     22.     9.  6.6    41.   2.5
442 09 56 19.60  69 04 26.4   248.6   31.4   1735.    26. 14.3  1514.  66.2
443 09 56 19.94  69 00 54.7   251.1 -180.3    109.    17.  7.9    82.   6.6
444 09 56 20.86  69 05 57.3   255.0  122.3    105.    31.  8.8   247.   3.4
445 09 56 20.37  69 02 05.9   253.2 -109.1    366.    13.  8.8   287.  28.3
446 09 56 20.30  69 01 13.5   253.0 -161.5   1308.    18. 12.8  1166.  72.6
447 09 56 20.59  69 05 40.4   253.7  105.4    714.    34. 11.3   457.  20.9
448 09 56 20.38  68 59 07.5   253.8 -287.5    204.    12.  7.9   172.  17.7
449 09 56 20.95  69 01 32.1   256.4 -142.9     49.    12.  6.6    60.   4.3
450 09 56 21.61  69 05 55.2   259.1  120.2     62.    21.  6.6    22.   3.0
451 09 56 21.75  69 03 41.6   260.3  -13.4    462.    36. 12.8   309.  12.9
452 09 56 21.14  69 00 14.1   257.7 -220.9    261.    11.  8.8   215.  24.0
453 09 56 21.46  69 00 59.7   259.2 -175.3    109.    15.  7.9    64.   7.3
454 09 56 22.27  69 05 02.6   262.8   67.6    174.    11.  7.9   113.  15.7
455 09 56 22.88  69 05 23.8   266.0   88.8     48.    11.  6.6    20.   4.6
456 09 56 22.89  69 04 23.1   266.2   28.1    391.    19.  8.8   273.  20.5
457 09 56 23.17  69 02 50.9   268.0  -64.1    358.    16. 13.5   304.  22.6
458 09 56 24.15  69 08 25.9   272.1  270.9     25.     8.  7.9    57.   3.3
459 09 56 23.19  69 01 09.1   268.5 -165.9    536.    16.  9.7   447.  34.4
460 09 56 23.84  69 03 55.5   271.4    0.5    275.    17.  8.8   136.  15.9
461 09 56 23.82  69 00 08.9   272.1 -226.1     99.    10.  7.9    97.   9.6
462 09 56 24.43  69 05 48.0   274.2  113.0     64.    13.  7.9    63.   5.1
463 09 56 25.22  69 04 20.9   278.7   25.9    209.    18.  8.8   100.  11.5
464 09 56 25.43  69 06 18.3   279.4  143.3     56.     7.  6.6    20.   7.8
465 09 56 25.32  69 05 17.6   279.0   82.6    126.    12.  8.8    54.  10.5
466 09 56 25.36  69 03 49.4   279.6   -5.6    641.    25. 13.5   295.  25.6
467 09 56 24.11  68 58 18.3   274.0 -336.7    776.    13. 11.3   615.  58.0
468 09 56 25.36  69 03 49.4   279.6   -5.6    375.    17.  9.7   157.  21.9
469 09 56 25.65  69 06 31.5   280.6  156.5     46.     8.  6.6    53.   5.8
470 09 56 24.73  68 58 08.4   277.4 -346.6    300.    13. 10.5   257.  22.8
471 09 56 25.11  68 59 51.6   279.1 -243.4     70.    10.  7.9    67.   6.9
472 09 56 24.65  68 59 17.3   276.7 -277.7   1041.    14.  9.7   890.  73.0
473 09 56 25.32  69 04 04.7   279.3    9.7    282.    18.  8.8   112.  15.5
474 09 56 25.58  69 03 50.4   280.8   -4.6    253.    14.  7.9   122.  18.2
475 09 56 26.84  69 05 21.5   287.2   86.5     68.     8.  6.6    69.   8.1
476 09 56 26.92  69 04 24.1   287.8   29.1    439.    19.  8.8   341.  23.1
477 09 56 27.97  69 03 36.2   293.6  -18.8    122.    13.  8.8   164.   9.3
478 09 56 28.85  69 08 01.4   297.3  246.4     42.     7.  6.6    70.   6.0
479 09 56 28.86  68 59 47.4   299.2 -247.6    134.    11.  8.8   110.  12.7
480 09 56 29.24  69 04 13.8   300.3   18.8    347.    19.  9.7   257.  18.7
481 09 56 29.32  69 00 31.9   301.6 -203.1    136.    12. 10.5    82.  11.7
482 09 56 30.51  69 06 01.8   306.7  126.8     48.    10.  8.8    48.   4.8
483 09 56 30.56  69 03 04.7   307.6  -50.3    123.     7.  6.6   158.  16.8
484 09 56 31.14  69 03 14.8   310.7  -40.2     63.     9.  6.6    45.   6.9
485 09 56 31.65  69 04 27.7   313.1   32.7     79.    11.  7.9    44.   7.5
486 09 56 31.48  69 02 55.5   312.6  -59.5    124.     8.  6.6   133.  15.8
487 09 56 32.26  69 06 24.0   315.9  149.0     95.     7.  6.6   101.  13.4
488 09 56 36.10  69 02 06.7   337.6 -108.3     37.     6.  6.6    33.   6.2
489 09 56 36.55  69 05 54.4   339.0  119.4    103.     8.  7.9    83.  12.7
490 09 56 37.04  69 00 29.5   343.0 -205.5     33.     9.  7.9    70.   3.9
491 09 56 40.82  69 02 09.4   362.9 -105.6     27.     8.  7.9    47.   3.4
492 09 56 43.73  69 01 17.6   378.8 -157.4     26.     8.  7.9    68.   3.5
1993J 09 55 24.72 69 01 15.0  -45.5 -160.0    582.    19. 13.6     -   30.6

